From Books to Knowledge Graphs

The digital transformation of the scientific publishing industry has led to dramatic improvements in content discoverability and information analytics. Unfortunately, these improvements have not been uniform across research areas. The scientific literature in the arts, humanities and social sciences (AHSS) still lags behind, in part due to the scale of analog backlogs, the persisting importance of national languages, and a publisher ecosystem made of many, small or medium enterprises. We propose a bottom-up approach to support publishers in creating and maintaining their own publication knowledge graphs in the open domain. We do so by releasing a pipeline able to extract structured information from the bibliographies and indexes of AHSS publications, disambiguate, normalize and export it as linked data. We test the proposed pipeline on Brill's Classics collection, and release an implementation in open source for further use and improvement.

==> extra/journal.txt <==
JDMDH publishes relevant data analysis with human-produced dataset. The publication is as precise and comprehensive as possible. To this aim, the publication includes:

a manuscript containing the detailed description of the published data analysis, of its bibliography, along with commented examples and a failure case analysis
reproducible experiments

Digital Humanities is a convergence of humanities fields (linguistic, history, psychology…) using data archives, processing and interaction. Data mining is an interdisciplinary subfield of computer science, involving the methods at the intersection of artificial intelligence, machine learning and database systems. The Journal of Data Mining & Digital Humanities is concerned with the intersection of computing and the disciplines of the humanities, with tools provided by computing such as data visualisation, information retrieval, statistics, text mining by publishing scholarly work beyond the traditional humanities.

Data Mining & Digital Humanities publishes original research, review papers including but not limited to the following fields and specifically about Digital Humanities Data (cultural, literary, philosophical, economical, psychological, sociological, opinion, ethnological, demographical, geographical, historical, musicological, cinematographical, archeological, architectural, law, theological, educational…)

Applications of computational intelligence
Archiving and corpus creation models
Audiovisual indexing and document engineering
Cognition modeling
Collaborative and multi-agent systems
Computational qualitative methods
Cyberinfrastructure
Data Ecology
Data normalization and quality
Data warehousing
Data-intensive/ Big Data Analytics
Digital plat-forms
Digital standards for data management
Digitam resources, ontology and metadata
Discourse Analysis
Digital Humanities Data
Information Extraction Algorithms
Knowledge Mining
Knowledge Visualization
Machine learning models
Model selection
Multimedia Mining (image, video)
Multimodal Mining (text, speech, image)
Multivariate Data Analysis
Natural language processing
Social Data Mining
Social Network Analysis
Text Mining
Uncertainty models
Use and practices observation
User modeling and simulation
User needs and ergonomy modeling
Variables selection
Virtual Ethnography
Web mining
